Compressive Sampling Using a Pushframe Camera

The recently described pushframe imager, a parallelized single pixel camera capturing with a pushbroom-like motion, is intrinsically suited to both remote-sensing and compressive sampling. It optically applies a 2D mask to the imaged scene, before performing light integration along a single spatial axis, but previous work has not made use of the architecture's potential for taking measurements sparsely. In this paper we develop a strongly performing static binarized noiselet compressive sampling mask design, tailored to pushframe hardware, allowing both a single exposure per motion time-step, and retention of 2D correlations in the scene. Results from simulated and real-world captures are presented, with performance shown to be similar to that of immobile -- and hence inappropriate for satellite use -- whole-scene imagers. A particular feature of our sampling approach is that the degree of compression can be varied without altering the pattern, and we demonstrate the utility of this for efficiently storing and transmitting multi-spectral images.

==> bj_cr_snr.csv <==
,1,4 bad,4
10,17.739,18.268,23.068
20,21.35,22.689,27.076
30,24.406,26.144,30.543
40,26.891,28.824,33.056
50,30.302,32.092,36.011
60,33.163,35.041,38.133
70,35.771,37.522,40.898
80,39.751,41.371,44.397
90,46.415,47.876,49.414
100,281.643,281.642,281.645


==> bj_cr_ssim.csv <==
,1,4 bad,4
10,0.463,0.524,0.689
20,0.605,0.705,0.824
30,0.713,0.808,0.892
40,0.792,0.871,0.927
50,0.87,0.92,0.953
60,0.917,0.95,0.968
70,0.947,0.969,0.98
80,0.973,0.983,0.989
90,0.992,0.994,0.996
100,1,1,1


==> bj_snr.csv <==
,20,40,50
1,21.35,26.891,30.302
2,24.958,31.19,34.38
4,27.076,33.056,36.011
8,28.111,33.948,36.577
16,28.675,34.31,36.862
32,28.86,34.503,37.033
64,29.069,34.581,37.12
128,28.982,34.61,37.19
256,29.051,34.654,37.235


==> bj_ssim.csv <==
,20,40,50
1,0.605,0.792,0.87
2,0.736,0.89,0.934
4,0.824,0.927,0.953
8,0.858,0.937,0.959
16,0.874,0.942,0.962
32,0.879,0.945,0.963
64,0.884,0.946,0.964
128,0.884,0.947,0.964
256,0.885,0.947,0.964


==> grez_snr.csv <==
,20,40,50
1,25.64,29.163,31.022
2,27.745,31.73,33.709
4,29.165,32.83,34.548
8,29.718,33.198,34.927
16,29.982,33.462,35.119
32,30.163,33.574,35.219
64,30.191,33.59,35.258
128,30.261,33.632,35.314
256,30.286,33.649,35.33


==> grez_ssim.csv <==
,20,40,50
1,0.529,0.712,0.788
2,0.644,0.811,0.868
4,0.718,0.846,0.887
8,0.741,0.855,0.895
16,0.755,0.863,0.899
32,0.762,0.866,0.901
64,0.763,0.866,0.902
128,0.765,0.867,0.903
256,0.766,0.867,0.903

